The spatially resolved relation between dust, gas, and metal abundance with the TYPHOON survey

We present the spatially resolved relationship between the dust-to-gas mass ratio (DGR) and gas-phase metallicity (Zgas or 12+log(O/H)) (i.e., DGR-Zgas relation) of 11 nearby galaxies with a large metallicity range (1.5 dex of 12+log(O/H)) at (sub-)kpc scales. We used the large field-of-view (> 3') optical pseudo-Integral Field Spectroscopy data taken by the TYPHOON/PrISM survey, covering the optical size of galaxies, combining them with multi-wavelength data (far-UV to far-IR, CO, and HI 21 cm radio). A large scatter of DGR in the intermediate metallicity galaxies (8.0 < 12+log(O/H) < 8.3) is found, which is in line with dust evolution models, where grain growth begins to dominate the mechanism of dust mass accumulation. In the lowest metallicity galaxy of our sample, Sextans A (12+log(O/H) < 7.6), the star-forming regions have significantly higher DGR values (by 0.5-2 dex) than the global estimates from literature at the same metallicity but aligns with the DGR values from metal depletion method from Damped Lyman Alpha systems and high hydrogen gas density regions of Sextans A. Using dust evolution models with a Bayesian MCMC approach suggests: 1) a high SN dust yield and 2) a negligible amount of photofragmentation by UV radiation, although we note that our sample in the low-metallicity regime is limited to Sextans A. On the other hand, it is also possible that while metallicity influences DGR, gas density also plays a role, indicating an early onset of dust grain growth in the dust mass build-up process despite its low metallicity.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
